Discovery and astrophysical properties of Galactic open clusters in dense stellar fields using Gaia DR2

We report the discovery of 25 new open clusters resulting from a search in dense low galactic latitude fields. We also provide, for the first time, structural and astrophysical parameters for the new findings and 34 other recently discovered open clusters using Gaia DR2 data. The candidates were confirmed by jointly inspecting the vector point diagrams and spatial distribution. The discoveries were validated by matching near known objects and comparing their mean astrometric parameters with the available literature. A decontamination algorithm was applied to the three-dimensional astrometric space to derive membership likelihoods for clusters stars. By rejecting stars with low membership likelihoods, we built decontaminated colour-magnitude diagrams and derived the clusters astrophysical parameters by isochrone fitting. The structural parameters were also derived by King-profile fittings over the stellar distributions. The investigated clusters are mainly located within 3 kpc from the Sun, with ages ranging from 30 Myr to 3.2 Gyr and reddening limited to E(B-V)=2.5. On average, our cluster sample presents less concentrated structures than Gaia DR2 confirmed clusters, since the derived core radii are larger while the tidal radii are not significantly different. Most of them are located in the IV quadrant of the Galactic disc at low latitudes, therefore they are immersed in dense fields characteristic of the inner Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
